Solving Linear Inverse Problems Using GAN Priors: An Algorithm with Provable Guarantees

In recent works, both sparsity-based methods as well as learning-based methods have proven to be successful in solving several challenging linear inverse problems. However, sparsity priors for natural signals and images suffer from poor discriminative capability, while learning-based methods seldom provide concrete theoretical guarantees. In this work, we advocate the idea of replacing hand-crafted priors, such as sparsity, with a Generative Adversarial Network (GAN) to solve linear inverse problems such as compressive sensing. In particular, we propose a projected gradient descent (PGD) algorithm for effective use of GAN priors for linear inverse problems, and also provide theoretical guarantees on the rate of convergence of this algorithm. Moreover, we show empirically that our algorithm demonstrates superior performance over an existing method of leveraging GANs for compressive sensing.

==> fig/image2.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'image2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{960.85031187bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.38740628)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{./fig/image2.pdf}}%
    \put(0.0194645,0.31522365){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{Original}}}}%
    \put(0.01858273,0.22290253){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{Lasso}}}}%
    \put(0.02005828,0.12125679){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{CSGM}}}}%
    \put(0.02015368,0.02317858){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{IPGAN}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{./fig/image2.pdf}}%
  \end{picture}%
\endgroup%


==> fig/image3.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'image3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{387.26982731bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.96843539)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{image3.pdf}}%
    \put(-0.46499073,0.78701116){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{Original}}}}%
    \put(-0.46719321,0.55497067){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{Lasso}}}}%
    \put(-0.46350762,0.29949369){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{CSGM}}}}%
    \put(-0.46326932,0.05298335){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{IPGAN}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{image3.pdf}}%
    \put(-0.46499073,0.78996222){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{Original}}}}%
    \put(-0.46719321,0.55792173){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{Lasso}}}}%
    \put(-0.46350762,0.30244475){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{CSGM}}}}%
    \put(-0.46326932,0.05593441){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{IPGAN}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{image3.pdf}}%
    \put(-0.95324793,0.78727219){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{Original}}}}%
    \put(-0.95545041,0.5552317){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{Lasso}}}}%
    \put(-0.95176481,0.29975472){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{CSGM}}}}%
    \put(-0.95152652,0.05324438){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{IPGAN}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{image3.pdf}}%
    \put(-1.19563432,0.78746164){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{Original}}}}%
    \put(-1.1978368,0.55542115){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{Lasso}}}}%
    \put(-1.19415121,0.29994417){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{CSGM}}}}%
    \put(-1.19391291,0.05343383){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{IPGAN}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{image3.pdf}}%
    \put(0.02855631,0.78842687){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{Original}}}}%
    \put(0.02635386,0.55638638){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{Lasso}}}}%
    \put(0.03003945,0.30090934){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{CSGM}}}}%
    \put(0.03027772,0.05439901){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{IPGAN}}}}%
  \end{picture}%
\endgroup%

